Using Transfer Learning for Code-Related Tasks

Deep learning (DL) techniques have been used to support several code-related tasks such as code summarization and bug-fixing. In particular, pre-trained transformer models are on the rise, also thanks to the excellent results they achieved in Natural Language Processing (NLP) tasks. The basic idea behind these models is to first pre-train them on a generic dataset using a self-supervised task (e.g, filling masked words in sentences). Then, these models are fine-tuned to support specific tasks of interest (e.g, language translation). A single model can be fine-tuned to support multiple tasks, possibly exploiting the benefits of transfer learning. This means that knowledge acquired to solve a specific task (e.g, language translation) can be useful to boost performance on another task (e.g, sentiment classification). While the benefits of transfer learning have been widely studied in NLP, limited empirical evidence is available when it comes to code-related tasks. In this paper, we assess the performance of the Text-To-Text Transfer Transformer (T5) model in supporting four different code-related tasks: (i) automatic bug-fixing, (ii) injection of code mutants, (iii) generation of assert statements, and (iv) code summarization. We pay particular attention in studying the role played by pre-training and multi-task fine-tuning on the model's performance. We show that (i) the T5 can achieve better performance as compared to state-of-the-art baselines; and (ii) while pre-training helps the model, not all tasks benefit from a multi-task fine-tuning.

==> bio/Denys.txt <==
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{figures/Denys}}]{Denys Poshyvanyk} is a Professor of Computer Science at William and Mary. He received the MS and MA degrees in Computer Science from the National University of Kyiv-Mohyla Academy, Ukraine, and Wayne State University in 2003 and 2006, respectively. He received the PhD degree in Computer Science from Wayne State University in 2008. He served as a program co-chair for ASE'21, MobileSoft'19, ICSME'16, ICPC'13, WCRE'12 and WCRE'11. He currently serves on the editorial board of IEEE Transactions on Software Engineering (TSE), Empirical Software Engineering Journal (EMSE, Springer), Journal of Software: Evolution and Process (JSEP, Wiley) and Science of Computer Programming. His research interests include software engineering, software maintenance and evolution, program comprehension, reverse engineering and software repository mining. His research papers received several Best Paper Awards at ICPC'06, ICPC'07, ICSM'10, SCAM'10, ICSM'13, CODAPSY'19 and ACM SIGSOFT Distinguished Paper Awards at ASE'13, ICSE'15, ESEC/FSE'15, ICPC'16, ASE'17, ESEC/FSE'19 and ICSE'20. He also received the Most Influential Paper Awards at ICSME'16, ICPC'17 and ICPC'20. He is a recipient of the NSF CAREER award (2013).  He is a member of the IEEE and ACM. More information is available at: \url{http://www.cs.wm.edu/~denys/}
\end{IEEEbiography}

==> bio/bavota.txt <==
Gabriele Bavota is an Associate Professor at the Faculty of Informatics of the Università della Svizzera italiana (USI), Lugano, where he is part of the Software Institute and he leads the SEART research group. He received the PhD in Computer Science from the University of Salerno, Italy, in 2013. His research interests include software maintenance and evolution, code quality, mining software repositories, and empirical software engineering. On these topics, he authored over 140 papers appeared in international journals and conferences and has received four ACM Sigsoft Distinguished Paper awards at the three top software engineering conferences: ASE 2013 and 2017, ESEC-FSE 2015, and ICSE 2015. He also received the best/distinguished paper award at SCAM 2012, ICSME 2018, MSR 2019, and ICPC 2020.

He is the recipient of the 2018 ACM Sigsoft Early Career Researcher Award for outstanding contributions in the area of software engineering as an early career investigator and the principal investigator of the DEVINTA ERC project. 

More information: https://www.inf.usi.ch/faculty/bavota/

==> bio/cooper.txt <==
Nathan Cooper received a B.S. degree in Software Engineering from the University of West Florida in 2018. He is currently a Ph.D. candidate in Computer Science at William & Mary under the advisement of Dr. Denys Poshyvanyk and is a member of the Semeru Research group. He has research interests in Software Engineering, Machine / Deep Learning applications for Software Engineering, information retrieval, and question & answering applications for Software Engineering. He has published in the top peer-reviewed Software Engineering venues ICSE and MSR. He has also received the ACM SIGSOFT Distinguished paper award at ICSE'20. 

More information is available at https://nathancooper.io/#/.

==> bio/mastropaolo.txt <==
Antonio Mastropaolo is a Ph.D. student in the Faculty of Informatics at the Università della Svizzera Italiana (USI), Switzerland. He received his MSc. in Software and security systems from Università degli studi del Molise, Italy, in July 2020. His research interests mainly include the study and the application of deep-learning techniques to foster code-related tasks. More information available at: https://antoniomastropaolo.com/

==> bio/palacio.txt <==
David A. Nader is a Ph.D. Candidate in Computer Science at The College of William & Mary, where he is a memeber of the SEMERU Research Group supervised by Prof. Denys Poshyvanyk. He received is MSc in Computer Engineering at Universidad Nacional de Colombia (UNAL), Colombia, 2017. His research is concentrated on interpretable methods for deep learning code generators, specifically, towards using causal inference to explain deep software generative models. Since 2015 He has been working on different projects as a Software Researcher, including two years in refactoring automation with genetic algorithms; improving the effectiveness of traceability link recovery using Information Retrieval (IR) and Deep Learning (DL); and employing pre-trained models for classifying security issues and requirements. His fields of interest lie in complexity science, neuroevolution, causal reinforcement learning, and interpretable machine learning for the study and automation of software engineer processes.
More information available at: https://danaderp.github.io/danaderp/


==> bio/scalabrino.txt <==
Simone Scalabrino is a Research Fellow at the University of Molise, Italy. He has received his MS degree from the University of Salerno, and his PhD degree from the University of Molise, defending a thesis on automatically assessing and improving source code readability and understandability. His main research interests include code quality, software testing, and empirical software engineering. He has received three ACM SIGSOFT Distinguished Paper Awards at ICPC 2016, ASE 2017, and MSR 2019. He is co-founder and CSO of datasound, a spin-off of the University of Molise.
More information available at: https://dibt.unimol.it/sscalabrino/.

